Measurements of the Hyperfine Structure of Atomic Energy Levels in Co II

Analysis of hyperfine structure constants of singly ionised cobalt (Co II) were performed on cobalt spectra measured by Fourier transform spectrometers in the region $3000-63000$ cm$^{-1}$ ($3333-159$ nm). Fits to over $700$ spectral lines led to measurements of $292$ magnetic dipole hyperfine interaction $A$ constants, with values between $-32.5$ mK and $59.5$ mK ($1$ mK $=0.001$ cm$^{-1}$). Uncertainties of $255$ A constants were between $\pm0.4$ mK and $\pm3.0$ mK, the remaining $37$ ranged up to $\pm7$ mK. The electric quadrupole hyperfine interaction $B$ constant could be estimated for only $1$ energy level. The number of Co II levels with known $A$ values has now increased tenfold, improving and enabling the wider, more reliable and accurate application of Co II in astronomical chemical abundance analyses.

==> tab1.txt <==
Configuration,Term,J,Energy,A,Uncertainty,N,A.1,Uncertainty.1,note.1,A.2,Uncertainty.2,note.2
3d^8,a^3F,4,0.0,13.0,5.0,2.0,,,,,,
3d^8,a^3F,3,950.324,17.0,5.0,2.0,,,,,,
3d^8,a^3F,2,1597.197,33.0,4.0,1.0,,,,,,
3d^7(^4F)4s,a^5F,5,3350.494,34.4,1.0,7.0,33.8,0.8,a,,,
3d^7(^4F)4s,a^5F,4,4028.988,29.5,1.8,9.0,29.9,0.8,a,,,
3d^7(^4F)4s,a^5F,3,4560.789,25.4,2.2,6.0,25.0,0.8,a,,,
3d^7(^4F)4s,a^5F,2,4950.062,17.1,2.0,8.0,17.6,0.8,a,,,
3d^7(^4F)4s,a^5F,1,5204.698,-8.4,1.2,5.0,-9.2,1.0,a,,,
3d^7(^4F)4s,b^3F,4,9812.86,2.9,1.3,12.0,2.2,0.8,a,,,
3d^7(^4F)4s,b^3F,3,10708.331,17.4,1.2,4.0,15.2,0.9,a,,,
3d^7(^4F)4s,b^3F,2,11321.86,53.0,1.0,6.0,50.1,0.9,a,,,
3d^8,a^1D,2,11651.277,18.0,2.0,1.0,,,,,,
3d^8,a^3P,2,13260.688,16.9,1.7,3.0,,,,,,
3d^8,a^3P,1,13404.321,-3.0,5.0,2.0,,,,,,
3d^8,a^3P,0,13593.288,0.0,0.0,,,,,,,
3d^7(^4P)4s,a^5P,3,17771.507,40.6,1.4,15.0,40.2,0.8,a,40.0,3.0,b
3d^7(^4P)4s,a^5P,2,18031.427,50.3,2.3,12.0,49.4,0.8,a,49.9,1.5,b
3d^7(^4P)4s,a^5P,1,18338.64,59.5,0.9,10.0,59.1,0.6,a,60.0,2.0,b
3d^8,a^1G,4,18973.727,23.6,1.4,4.0,,,,,,
3d^7(^2G)4s,a^3G,5,21624.528,40.8,0.7,13.0,,,,,,
3d^7(^2G)4s,a^3G,4,22009.344,22.7,0.4,17.0,,,,,,
3d^7(^2G)4s,a^3G,3,22414.431,6.9,0.9,11.0,,,,,,
3d^7(^4P)4s,b^3P,2,24074.42,-9.6,1.2,3.0,,,,,,
3d^7(^4P)4s,b^3P,1,24267.382,-10.6,1.9,6.0,,,,,,
3d^7(^4P)4s,b^3P,0,24411.479,0.0,0.0,,,,,,,
3d^7(^2P)4s,c^3P,2,24886.4,51.8,1.0,14.0,,,,,,
3d^7(^2P)4s,c^3P,1,25317.517,35.5,0.6,10.0,,,,,,
3d^7(^2P)4s,c^3P,0,25861.322,0.0,0.0,,,,,,,
3d^7(^2G)4s,b^1G,4,25147.233,29.7,0.7,17.0,,,,,,
3d^7(^2H)4s,a^3H,6,27105.744,39.5,0.7,5.0,,,,,,
3d^7(^2H)4s,a^3H,5,27468.988,23.2,1.0,7.0,,,,,,
3d^7(^2H)4s,a^3H,4,27902.161,9.5,1.9,4.0,,,,,,
3d^7(a^2D)4s,a^3D,3,27484.373,52.6,1.0,15.0,,,,,,
3d^7(a^2D)4s,a^3D,2,28111.872,24.4,2.0,6.0,,,,,,
3d^7(a^2D)4s,a^3D,1,29268.777,-0.3,2.0,6.0,,,,,,
3d^7(^2P)4s,a^1P,1,27585.138,26.4,0.9,4.0,,,,,,
3d^7(^2H)4s,a^1H,5,30567.173,29.9,1.3,10.0,,,,,,
3d^7(a^2D)4s,b^1D,2,31199.412,41.9,1.5,6.0,,,,,,
d6s^2,a^5D,4,40695.028,,,,,,,,,
d6s^2,a^5D,3,41314.15,,,,,,,,,
d6s^2,a^5D,2,41738.151,,,,,,,,,
3d^7(^2F)4s,c^3F,2,40771.113,1.0,5.0,3.0,,,,,,
3d^7(^2F)4s,c^3F,3,40879.602,,,,,,,,,
3d^7(^2F)4s,c^3F,4,41047.334,,,,,,,,,
3d^7(^4F)5s,e^5F,5,84014.181,16.6,1.7,7.0,,,,,,
3d^7(^4F)5s,e^5F,4,84586.868,13.6,1.1,5.0,,,,,,
3d^7(^4F)5s,e^5F,3,85167.645,13.4,1.4,3.0,,,,,,
3d^7(^4F)5s,e^5F,2,85596.17,19.0,1.5,5.0,,,,,,
3d^7(^4F)5s,e^5F,1,85876.271,38.1,1.8,3.0,,,,,,
3d^7(^4F)5s,e^3F,4,85481.689,16.2,2.0,2.0,,,,,,
3d^7(^4F)5s,e^3F,3,86346.705,22.6,1.6,5.0,,,,,,
3d^7(^4F)5s,e^3F,2,86940.15,41.7,2.2,3.0,,,,,,
3d^7(^4F)4d,f^5F,5,89931.466,8.3,2.4,2.0,,,,,,
3d^7(^4F)4d,f^5F,4,90199.163,14.0,2.0,4.0,,,,,,
3d^7(^4F)4d,f^5F,3,90753.266,12.3,1.6,3.0,,,,,,
3d^7(^4F)4d,f^5F,2,90967.59,25.9,0.7,11.0,,,,,,
3d^7(^4F)4d,f^5F,1,91358.992,49.9,2.7,6.0,,,,,,
3d^7(^4F)4d,e^5G,6,90302.776,8.8,2.1,3.0,,,,,,
3d^7(^4F)4d,e^5G,5,90697.464,6.0,3.0,5.0,,,,,,
3d^7(^4F)4d,e^5G,4,91352.88,6.0,3.0,3.0,,,,,,
3d^7(^4F)4d,e^5G,3,91667.338,13.6,1.6,4.0,,,,,,
3d^7(^4F)4d,e^5G,2,91928.989,23.0,1.1,5.0,,,,,,
3d^7(^4F)4d,e^5P,3,90464.589,18.0,2.0,1.0,,,,,,
3d^7(^4F)4d,e^5P,2,91424.773,10.5,2.8,2.0,,,,,,
3d^7(^4F)4d,e^5P,1,91932.084,0.3,1.7,3.0,,,,,,
3d^7(^4F)4d,e^5H,7,90667.894,9.1,2.3,3.0,,,,,,
3d^7(^4F)4d,e^5H,6,90975.54,8.0,3.0,2.0,,,,,,
3d^7(^4F)4d,e^5H,5,91646.447,11.0,2.0,4.0,,,,,,
3d^7(^4F)4d,e^5H,4,92120.64,15.5,2.6,4.0,,,,,,
3d^7(^4F)4d,e^5H,3,92405.999,21.8,1.4,3.0,,,,,,
3d^7(^4F)4d,e^5D,4,91049.431,10.5,2.3,3.0,,,,,,
3d^7(^4F)4d,e^5D,3,91958.369,3.0,4.0,1.0,,,,,,
3d^7(^4F)4d,e^5D,0,92285.51,0.0,0.0,,,,,,,
3d^7(^4F)4d,e^5D,2,92317.368,2.0,2.0,4.0,,,,,,
3d^7(^4F)4d,e^5D,1,92403.2,-28.7,0.9,3.0,,,,,,
3d^7(^4F)4d,e^3G,5,91326.932,9.8,0.7,3.0,,,,,,
3d^7(^4F)4d,e^3G,4,91918.2,10.5,3.5,5.0,,,,,,
3d^7(^4F)4d,e^3G,3,92519.979,23.3,1.8,7.0,,,,,,
3d^7(^4F)4d,e^3D,3,91408.494,9.5,1.8,7.0,,,,,,
3d^7(^4F)4d,e^3D,2,92044.913,17.0,2.7,4.0,,,,,,
3d^7(^4F)4d,e^3D,1,92639.846,41.5,2.6,3.0,,,,,,
3d^7(^4F)4d,e^3H,6,91623.455,12.0,4.0,5.0,,,,,,
3d^7(^4F)4d,e^3H,5,92359.18,11.6,1.6,3.0,,,,,,
3d^7(^4F)4d,e^3H,4,92889.417,18.4,0.9,4.0,,,,,,
3d^7(^4F)4d,e^3P,2,93678.422,11.5,1.8,3.0,,,,,,
3d^7(^4F)4d,e^3P,1,94405.533,13.0,2.2,3.0,,,,,,
3d^7(^4F)4d,e^3P,0,94720.916,0.0,0.0,,,,,,,
3d^7(^4F)4d,f^3F,4,93738.788,10.9,1.9,4.0,,,,,,
3d^7(^4F)4d,f^3F,3,94368.585,13.0,3.0,3.0,,,,,,
3d^7(^4F)4d,f^3F,2,94743.698,28.7,1.1,4.0,,,,,,
3d^7(^4P)5s,^5P,3,99022.528,9.0,4.0,1.0,,,,,,
3d^7(^4P)5s,^5P,2,99235.161,6.0,6.0,1.0,,,,,,
3d^7(^4P)5s,^5P,1,99552.56,17.0,6.0,1.0,,,,,,
3d^7(^4P)5s,^3P,2,100331.391,-3.0,4.0,2.0,,,,,,
3d^7(^4P)5s,^3P,1,100596.386,,,,,,,,,
3d^7(^4P)5s,^3P,0,100886.787,0.0,0.0,,,,,,,
3d^7(^2G)5s,f^3G,5,101233.605,23.3,1.1,2.0,,,,,,
3d^7(^2G)5s,f^3G,4,101451.074,18.8,1.6,3.0,,,,,,
3d^7(^2G)5s,f^3G,3,102020.364,28.2,1.1,3.0,,,,,,
3d^7(^2G)5s,e^1G,4,102371.61,31.5,2.2,4.0,,,,,,
3d^7(^2P)5s,^3P,2,104412.631,24.0,4.0,2.0,,,,,,
3d^7(^2P)5s,^3P,1,104678.46,0.0,4.0,2.0,,,,,,
3d^7(^4P)4d,^5P,1,104587.191,,,,,,,,,
3d^7(^4P)4d,^5P,2,104676.623,,,,,,,,,
3d^7(^4P)4d,^5P,3,104835.774,,,,,,,,,
3d^7(^4P)4d,^5F,5,105308.135,,,,,,,,,
3d^7(^4P)4d,^5F,4,105395.118,,,,,,,,,
3d^7(^4P)4d,^5F,3,105504.38,,,,,,,,,
3d^7(^4P)4d,^5F,2,105625.153,,,,,,,,,
3d^7(^4P)4d,^5F,1,105739.76,33.0,4.0,1.0,,,,,,
3d^7(^2P)5s,^1P,1,105430.432,31.0,5.0,2.0,,,,,,
d6s^2,^1G,4,105591.11,,,,,,,,,
3d^7(^4P)4d,^3F,4,106221.878,5.0,4.0,1.0,,,,,,
3d^7(^4P)4d,^3F,3,106316.344,5.0,5.0,1.0,,,,,,
3d^7(^4P)4d,^3F,2,106502.12,,,,,,,,,
3d^7(^4P)4d,^5D,4,106428.864,2.0,7.0,1.0,,,,,,
3d^7(^4P)4d,^5D,0,106454.196,0.0,0.0,,,,,,,
3d^7(^4P)4d,^5D,1,106516.641,,,,,,,,,
3d^7(^4P)4d,^5D,3,106586.233,,,,,,,,,
3d^7(^4P)4d,^5D,2,106647.186,,,,,,,,,
3d^7(^2H)5s,^3H,6,106905.104,24.2,1.3,1.0,,,,,,
3d^7(^2H)5s,^3H,5,107116.009,21.0,2.0,1.0,,,,,,
3d^7(^2H)5s,^3H,4,107624.64,27.0,3.0,1.0,,,,,,
3d^7(^4P)4d,^3P,0,106914.988,0.0,0.0,,,,,,,
3d^7(^4P)4d,^3P,2,106918.224,0.0,5.0,2.0,,,,,,
3d^7(^4P)4d,^3D,3,106939.007,5.0,5.0,1.0,,,,,,
3d^7(^4P)4d,^3D,1,107224.636,,,,,,,,,
3d^7(^4P)4d,^3D,2,107409.476,,,,,,,,,
3d^7(a^2D)5s,^3D,3,107154.877,24.0,3.0,1.0,,,,,,
3d^7(a^2D)5s,^3D,2,107535.612,21.0,3.0,1.0,,,,,,
3d^7(a^2D)5s,^3D,1,108500.862,-7.0,3.0,2.0,,,,,,
3d^7(^2G)4d,^3D,3,107451.187,16.8,2.6,3.0,,,,,,
3d^7(^2G)4d,^3D,2,107713.738,,,,,,,,,
3d^7(^2G)4d,^3I,6,107473.341,,,,,,,,,
3d^7(^2G)4d,^3I,5,108217.126,22.7,2.0,1.0,,,,,,
3d^7(^2G)4d,^3G,5,107543.564,,,,,,,,,
3d^7(^2G)4d,^3G,4,107790.221,,,,,,,,,
3d^7(^2G)4d,^3G,3,108268.086,33.0,4.0,1.0,,,,,,
3d^7(^2G)4d,^3H,5,107646.45,20.9,1.3,4.0,,,,,,
3d^7(^2G)4d,^3H,6,107703.321,,,,,,,,,
3d^7(^2G)4d,^3H,4,108388.822,18.3,2.1,5.0,,,,,,
3d^7(^2G)4d,^1F,3,107671.856,,,,,,,,,
3d^7(^2H)5s,^1H,5,108021.2,29.2,1.5,4.0,,,,,,
3d^7(^2G)4d,^1I,6,108347.492,,,,,,,,,
3d^7(^4F)6s,^5F,5,108474.366,15.0,3.0,2.0,,,,,,
3d^7(^4F)6s,^5F,4,109442.072,16.0,1.9,3.0,,,,,,
3d^7(^4F)6s,^5F,3,109528.229,12.9,1.8,3.0,,,,,,
3d^7(^4F)6s,^5F,2,110022.927,22.0,3.0,1.0,,,,,,
3d^7(^4F)6s,^5F,1,110338.346,46.0,2.0,2.0,,,,,,
3d^7(^2G)4d,^3F,4,108475.12,22.7,1.0,4.0,,,,,,
3d^7(^2G)4d,^3F,3,108830.066,23.7,0.9,5.0,,,,,,
3d^7(^2G)4d,^3F,2,109242.45,42.0,4.0,1.0,,,,,,
3d^7(^2G)4d,^1H,5,108600.173,21.0,3.0,4.0,,,,,,
3d^7(a^2D)5s,^1D,2,108730.572,36.0,5.0,1.0,,,,,,
3d^7(^4F)6s,^3F,4,108819.86,11.3,1.2,4.0,,,,,,
3d^7(^4F)6s,^3F,3,110172.603,22.5,3.0,2.0,,,,,,
3d^7(^4F)6s,^3F,2,110698.567,38.9,2.4,3.0,,,,,,
3d^7(^2G)4d,^1D,2,108912.599,34.4,1.1,3.0,,,,,,
3d^7(^2G)4d,^1G,4,109312.083,23.7,2.3,1.0,,,,,,
3d^7(^2P)4d,^3D,1,110443.236,,,,,,,,,
3d^7(^2P)4d,^3D,2,110523.375,7.0,7.0,4.0,,,,,,
3d^7(^2P)4d,^3D,3,110576.482,,,,,,,,,
3d^7(^2P)4d,^3F,4,110725.407,,,,,,,,,
3d^7(^2P)4d,^3F,2,111493.638,,,,,,,,,
3d^7(^2P)4d,^3F,3,111541.364,,,,,,,,,
3d^7(^2P)4d,^3P,1,110859.436,,,,,,,,,
3d^7(^2P)4d,^3P,0,110863.529,0.0,0.0,,,,,,,
3d^7(^2P)4d,^3P,2,111332.473,,,,,,,,,
3d^7(^2P)4d,^1F,3,110884.498,,,,,,,,,
3d^7(^4F)5d,^5G,2,112917.704,21.0,4.0,1.0,,,,,,
111436,^5G,3,111436.337,,,,,,,,,
3d^7(^2P)4d,^1P,1,111707.192,,,,,,,,,
3d^7(^2P)4d,^1D,2,112350.469,,,,,,,,,
3d^7(^2H)4d,^3K,7,112820.099,20.0,3.0,1.0,,,,,,
3d^7(^2H)4d,^3K,6,113434.873,25.0,2.0,1.0,,,,,,
3d^7(^2H)4d,^1F,3,112966.982,,,,,,,,,
3d^7(^2H)4d,^3G,5,112993.881,,,,,,,,,
3d^7(^2H)4d,^3G,4,113275.001,16.7,1.4,3.0,,,,,,
3d^7(^2H)4d,^3G,3,113724.572,34.5,2.4,1.0,,,,,,
113191,^3G,3,113191.686,26.0,3.0,1.0,,,,,,
3d^7(a^2D)4d,^3F,4,113253.946,,,,,,,,,
3d^7(a^2D)4d,^3F,3,113355.633,,,,,,,,,
3d^7(a^2D)4d,^3F,2,113821.511,,,,,,,,,
3d^7(a^2D)4d,^3D,3,113523.218,,,,,,,,,
3d^7(a^2D)4d,^3D,2,114260.795,11.0,4.0,3.0,,,,,,
3d^7(a^2D)4d,^3D,1,114854.335,,,,,,,,,
3d^7(^2H)4d,^3I,7,113707.636,19.0,3.0,2.0,,,,,,
3d^7(^2H)4d,^3I,6,113803.548,20.2,1.9,3.0,,,,,,
3d^7(^2H)4d,^3I,5,114376.722,24.5,1.1,1.0,,,,,,
3d^7(a^2D)4d,^3G,4,113829.007,,,,,,,,,
3d^7(a^2D)4d,^3G,3,114926.979,,,,,,,,,
3d^7(a^2D)4d,^1P,1,113857.84,18.0,2.0,2.0,,,,,,
3d^7(^2H)4d,^1H,5,113864.592,23.3,0.8,5.0,,,,,,
3d^7(^2H)4d,^3H,6,113945.285,19.0,2.1,3.0,,,,,,
3d^7(^2H)4d,^3H,4,114528.951,28.6,2.0,1.0,,,,,,
3d^7(^2H)4d,^3H,5,114559.108,22.0,3.0,3.0,,,,,,
3d^7(a^2D)4d,^3S,1,114251.937,,,,,,,,,
3d^7(a^2D)4d,^1F,3,114385.369,18.0,3.0,2.0,,,,,,
3d^7(^2H)4d,^1I,6,114763.695,21.0,2.0,1.0,,,,,,
3d^7(a^2D)4d,^1G,4,114974.32,,,,,,,,,
3d^7(a^2D)4d,^3P,2,115148.384,3.0,4.0,2.0,,,,,,
3d^7(a^2D)4d,^3P,0,115785.544,0.0,0.0,,,,,,,
3d^7(a^2D)4d,^3P,1,115948.283,,,,,,,,,
3d^7(^2H)4d,^3F,4,115484.871,15.2,2.0,2.0,,,,,,
3d^7(^2H)4d,^3F,3,116132.38,20.0,3.0,2.0,,,,,,
3d^7(^2H)4d,^3F,2,116382.663,,,,,,,,,
3d^7(a^2D)4d,^1D,2,117416.558,17.0,7.0,1.0,,,,,,
3d^7(^2H)4d,^1G,4,117535.245,,,,,,,,,


==> tab2.txt <==
Configuration,Term,J,Energy,A,Uncertainty,N,A.1,Uncertainty.1,note.1,A.2,Uncertainty.2,note.2
3d^7(^4F)4p,z^5F,5,45197.711,12.1,1.5,5.0,10.9,0.8,a,,,
3d^7(^4F)4p,z^5F,4,45378.754,8.5,1.5,6.0,9.3,0.8,a,,,
3d^7(^4F)4p,z^5F,3,45972.036,13.8,3.1,4.0,11.5,0.8,a,,,
3d^7(^4F)4p,z^5F,2,46452.7,18.6,1.0,4.0,,,,,,
3d^7(^4F)4p,z^5F,1,46786.409,45.6,1.0,1.0,,,,,,
3d^7(^4F)4p,z^5D,4,46320.832,8.8,1.7,3.0,8.8,0.8,a,9.0,2.0,b
3d^7(^4F)4p,z^5D,3,47039.105,8.1,2.2,5.0,7.8,0.8,a,8.0,20.0,b
3d^7(^4F)4p,z^5D,2,47537.365,8.0,2.6,3.0,9.0,0.8,a,,,
3d^7(^4F)4p,z^5D,1,47848.781,2.0,4.0,3.0,5.5,0.7,a,5.0,5.0,b
3d^7(^4F)4p,z^5D,0,47995.594,0.0,0.0,,,,,,,
3d^7(^4F)4p,z^5G,6,47078.494,11.0,2.1,1.0,9.9,0.8,a,,,
3d^7(^4F)4p,z^5G,5,47345.845,13.0,2.0,5.0,11.8,0.8,a,,,
3d^7(^4F)4p,z^5G,4,47807.493,16.8,1.9,1.0,15.0,1.0,a,,,
3d^7(^4F)4p,z^5G,3,48150.94,19.9,1.2,3.0,,,,,,
3d^7(^4F)4p,z^5G,2,48388.442,39.9,1.0,6.0,,,,,,
3d^7(^4F)4p,z^3G,5,48556.052,13.9,1.2,6.0,13.1,0.8,a,,,
3d^7(^4F)4p,z^3G,4,49348.304,17.0,1.4,4.0,16.7,0.8,a,,,
3d^7(^4F)4p,z^3G,3,50036.348,26.9,1.0,4.0,25.6,0.9,a,,,
3d^7(^4F)4p,z^3F,4,49697.683,16.5,2.2,4.0,13.6,0.9,a,,,
3d^7(^4F)4p,z^3F,3,50381.724,20.9,1.9,6.0,18.4,0.9,a,,,
3d^7(^4F)4p,z^3F,2,50914.325,33.9,2.4,4.0,31.3,1.0,a,,,
3d^7(^4F)4p,z^3D,3,51512.268,12.3,3.2,4.0,,,,,,
3d^7(^4F)4p,z^3D,2,52229.725,19.1,1.8,3.0,,,,,,
3d^7(^4F)4p,z^3D,1,52684.634,46.7,1.2,6.0,,,,,,
3d^7(^4P)4p,z^5S,2,56010.475,-7.7,1.3,6.0,-8.7,0.7,a,,,
3d^7(^4P)4p,y^5D,3,61240.746,8.4,1.6,4.0,,,,,,
3d^7(^4P)4p,y^5D,2,61260.319,10.2,2.5,4.0,,,,,,
3d^7(^4P)4p,y^5D,1,61350.268,11.0,3.0,1.0,,,,,,
3d^7(^4P)4p,y^5D,4,61388.25,4.0,2.0,1.0,,,,,,
3d^7(^4P)4p,y^5D,0,61458.124,0.0,0.0,,,,,,,
3d^7(^4P)4p,z^3S,1,62440.078,-11.1,1.9,7.0,,,,,,
3d^7(^2G)4p,z^3H,5,63306.686,22.1,0.7,7.0,,,,,,
3d^7(^2G)4p,z^3H,6,63597.396,16.0,2.0,1.0,,,,,,
3d^7(^2G)4p,z^3H,4,63792.717,31.5,0.9,17.0,,,,,,
3d^7(^4P)4p,z^5P,3,63344.333,1.9,2.3,5.0,,,,,,
3d^7(^4P)4p,z^5P,2,63367.333,-3.6,2.2,4.0,,,,,,
3d^7(^4P)4p,z^5P,1,63665.192,-15.8,1.0,5.0,,,,,,
3d^7(^2G)4p,y^3F,4,63510.18,18.2,1.0,6.0,,,,,,
3d^7(^2G)4p,y^3F,3,64360.05,26.2,1.3,4.0,,,,,,
3d^7(^2G)4p,y^3F,2,65016.915,40.6,1.8,7.0,,,,,,
3d^7(^4P)4p,y^3D,3,63586.987,5.6,1.0,8.0,,,,,,
3d^7(^4P)4p,y^3D,2,63615.99,8.3,1.7,7.0,,,,,,
3d^7(^4P)4p,y^3D,1,63865.17,36.6,0.9,4.0,,,,,,
3d^7(^2G)4p,z^1G,4,64401.359,22.2,1.1,8.0,,,,,,
3d^7(^2G)4p,y^3G,5,64601.778,18.7,0.8,7.0,,,,,,
3d^7(^2G)4p,y^3G,4,65154.041,24.3,1.8,11.0,,,,,,
3d^7(^2G)4p,y^3G,3,65174.661,30.8,1.9,4.0,,,,,,
3d^7(^2P)4p,z^3P,0,64605.527,0.0,0.0,,,,,,,
3d^7(^2P)4p,z^3P,1,65028.512,5.1,0.7,5.0,,,,,,
3d^7(^2P)4p,z^3P,2,65408.365,7.5,1.1,14.0,,,,,,
3d^7(^4P)4p,y^3P,2,64914.63,10.1,1.1,12.0,,,,,,
3d^7(^4P)4p,y^3P,0,65511.991,0.0,0.0,,,,,,,
3d^7(^4P)4p,y^3P,1,65657.249,-3.5,1.6,4.0,,,,,,
3d^7(^2G)4p,z^1H,5,64957.482,22.5,0.7,7.0,,,,,,
3d^7(^2G)4p,z^1F,3,66017.647,26.4,1.0,6.0,,,,,,
3d^7(^2P)4p,z^1D,2,67209.258,17.0,0.7,6.0,,,,,,
3d^7(^2P)4p,x^3D,3,67524.021,10.5,1.5,3.0,,,,,,
3d^7(^2P)4p,x^3D,1,67824.389,27.0,1.0,3.0,,,,,,
3d^7(^2P)4p,x^3D,2,67939.37,10.9,1.2,4.0,,,,,,
3d^7(^2P)4p,^1S,0,67910.933,0.0,0.0,,,,,,,
3d^7(^2H)4p,x^3G,5,68203.012,20.4,1.4,4.0,,,,,,
3d^7(^2H)4p,x^3G,4,68843.428,26.1,0.8,5.0,,,,,,
3d^7(^2H)4p,x^3G,3,69356.24,35.2,1.8,4.0,,,,,,
3d^7(^2H)4p,z^3I,6,68311.113,23.4,1.0,5.0,,,,,,
3d^7(^2H)4p,z^3I,7,68614.222,19.5,1.9,1.0,,,,,,
3d^7(^2H)4p,z^3I,5,68829.451,29.9,1.8,6.0,,,,,,
3d^7(a^2D)4p,w^3D,3,69059.933,17.0,2.0,2.0,,,,,,
3d^7(a^2D)4p,w^3D,1,69317.077,22.2,0.7,1.0,,,,,,
3d^7(a^2D)4p,w^3D,2,69637.023,18.0,2.0,3.0,,,,,,
3d^7(^2H)4p,z^1I,6,69617.495,24.0,2.0,1.0,,,,,,
3d^7(a^2D)4p,x^3F,4,70185.955,13.2,1.1,2.0,,,,,,
3d^7(a^2D)4p,x^3F,3,70457.538,18.3,1.3,3.0,,,,,,
3d^7(a^2D)4p,x^3F,2,70774.869,28.6,1.0,3.0,,,,,,
3d^7(^2P)4p,y^3S,1,70265.915,-6.7,2.0,2.0,,,,,,
3d^7(^2P)4p,z^1P,1,70857.053,23.2,2.3,5.0,,,,,,
3d^7(^2H)4p,y^3H,6,71403.644,20.0,2.2,1.0,,,,,,
3d^7(^2H)4p,y^3H,5,71702.96,23.2,0.9,4.0,,,,,,
3d^7(^2H)4p,y^3H,4,72008.912,29.7,1.4,4.0,,,,,,
3d^7(a^2D)4p,x^3P,2,71846.441,12.8,1.5,1.0,,,,,,
3d^7(a^2D)4p,x^3P,1,73144.338,19.0,5.0,3.0,,,,,,
3d^7(a^2D)4p,x^3P,0,73472.531,0.0,0.0,,,,,,,
3d^7(a^2D)4p,y^1F,3,72535.108,25.5,2.1,3.0,,,,,,
3d^7(a^2D)4p,y^1D,2,72654.127,21.0,3.0,1.0,,,,,,
3d^7(^2H)4p,y^1G,4,73147.041,27.8,1.3,1.0,,,,,,
3d^7(^2H)4p,y^1H,5,74376.792,25.0,2.0,4.0,,,,,,
3d^7(a^2D)4p,y^1P,1,74522.916,35.9,1.7,3.0,,,,,,
3d^7(^2F)4p,w^3G,3,83110.662,35.0,4.0,1.0,,,,,,
3d^7(^2F)4p,w^3G,4,83398.699,,,,,,,,,
3d^7(^2F)4p,w^3G,5,83877.863,,,,,,,,,
3d^7(^2F)4p,w^3F,3,83862.843,,,,,,,,,
3d^7(^2F)4p,w^3F,4,84140.653,,,,,,,,,
3d^7(^2F)4p,v^3D,3,84216.738,,,,,,,,,
3d^7(^2F)4p,v^3D,2,84394.608,,,,,,,,,
3d^7(^2F)4p,v^3D,1,84419.585,50.0,7.0,2.0,,,,,,
3d^7(^4F)5p,^5D,4,95036.155,9.0,3.0,2.0,,,,,,
3d^7(^4F)5p,^5D,3,95683.364,7.0,6.0,2.0,,,,,,
3d^7(^4F)5p,^5D,2,96205.841,,,,,,,,,
3d^7(^4F)5p,^5F,5,95456.047,11.5,1.0,4.0,,,,,,
3d^7(^4F)5p,^5F,4,95976.579,11.7,0.8,2.0,,,,,,
3d^7(^4F)5p,^5F,3,96496.103,13.0,1.1,4.0,,,,,,
3d^7(^4F)5p,^5F,2,96890.966,19.1,1.3,1.0,,,,,,
3d^7(^4F)5p,^5F,1,97153.739,47.0,2.0,1.0,,,,,,
3d^7(^4F)5p,^5G,6,95998.735,12.9,1.3,4.0,,,,,,
3d^7(^4F)5p,^5G,4,96882.31,12.7,0.9,4.0,,,,,,
3d^7(^4F)5p,^5G,5,96942.13,13.5,1.7,4.0,,,,,,
3d^7(^4F)5p,^5G,3,97335.685,18.9,0.9,4.0,,,,,,
3d^7(^4F)5p,^5G,2,97628.434,29.0,2.0,1.0,,,,,,
3d^7(^4F)5p,^3G,5,96236.594,10.7,2.1,1.0,,,,,,
3d^7(^4F)5p,^3G,4,97705.056,16.5,1.6,3.0,,,,,,
3d^7(^4F)5p,^3G,3,98278.565,22.7,1.6,3.0,,,,,,
3d^7(^4F)5p,^3F,4,97062.844,14.9,0.9,3.0,,,,,,
3d^7(^4F)5p,^3F,3,97967.697,18.6,1.8,5.0,,,,,,
3d^7(^4F)5p,^3F,2,98287.64,30.0,2.0,1.0,,,,,,
3d^7(^4F)5p,^3D,3,97496.428,20.2,1.9,3.0,,,,,,
3d^7(^4F)5p,^3D,2,98648.516,22.2,1.4,3.0,,,,,,
3d^7(^4F)4f,(4.5)[6.5],6,110008.482,18.7,1.7,5.0,,,,,,
3d^7(^4F)4f,(4.5)[6.5],7,110096.458,,,,,,,,,
3d^7(^4F)4f,(4.5)[5.5],6,110070.208,,,,,,,,,
3d^7(^4F)4f,(4.5)[5.5],5,110094.056,,,,,,,,,
3d^7(^4F)4f,(4.5)[4.5],5,110077.56,9.0,3.0,2.0,,,,,,
3d^7(^4F)4f,(4.5)[4.5],4,110099.385,11.4,1.8,3.0,,,,,,
3d^7(^4F)4f,(4.5)[3.5],4,110129.926,8.9,2.5,3.0,,,,,,
3d^7(^4F)4f,(4.5)[3.5],3,110130.164,12.9,1.6,2.0,,,,,,
3d^7(^4F)4f,(4.5)[7.5],7,110148.061,9.0,2.5,2.0,,,,,,
3d^7(^4F)4f,(4.5)[7.5],8,110158.673,7.5,2.0,1.0,,,,,,
3d^7(^4F)4f,(4.5)[2.5],3,110162.781,15.0,2.0,2.0,,,,,,
3d^7(^4F)4f,(4.5)[2.5],2,110163.094,19.1,2.9,1.0,,,,,,
3d^7(^4F)4f,(4.5)[1.5],2,110194.244,,,,,,,,,
3d^7(^4F)4f,(4.5)[1.5],1,110199.79,34.5,1.2,2.0,,,,,,
3d^7(^4F)4f,(3.5)[4.5],5,110926.337,,,,,,,,,
3d^7(^4F)4f,(3.5)[4.5],4,110927.845,7.0,5.0,3.0,,,,,,
3d^7(^4F)4f,(3.5)[5.5],6,110932.343,7.6,1.9,3.0,,,,,,
3d^7(^4F)4f,(3.5)[5.5],5,110940.775,9.1,1.1,4.0,,,,,,
3d^7(^4F)4f,(3.5)[3.5],3,110934.611,11.0,2.0,1.0,,,,,,
3d^7(^4F)4f,(3.5)[3.5],4,110942.715,7.7,1.2,4.0,,,,,,
3d^7(^4F)4f,(3.5)[2.5],2,110970.554,15.7,1.2,3.0,,,,,,
3d^7(^4F)4f,(3.5)[2.5],3,110976.722,9.0,2.0,3.0,,,,,,
3d^7(^4F)4f,(3.5)[6.5],6,110980.867,10.4,2.0,2.0,,,,,,
3d^7(^4F)4f,(3.5)[6.5],7,110986.083,7.8,2.0,4.0,,,,,,
3d^7(^4P)5p,^5D,4,110993.189,4.0,3.0,3.0,,,,,,
3d^7(^4P)5p,^5D,3,111005.925,7.3,1.4,1.0,,,,,,
3d^7(^4P)5p,^5D,2,111049.924,,,,,,,,,
3d^7(^4F)4f,(3.5)[1.5],2,110996.275,10.4,2.0,3.0,,,,,,
3d^7(^4F)4f,(3.5)[1.5],1,111000.225,26.2,1.7,3.0,,,,,,
3d^7(^4F)4f,(3.5)[0.5],1,111014.319,18.9,2.0,1.0,,,,,,
3d^7(^4F)4f,(2.5)[4.5],5,111538.779,5.6,1.5,3.0,,,,,,
3d^7(^4F)4f,(2.5)[4.5],4,111543.201,6.5,1.2,3.0,,,,,,
3d^7(^4F)4f,(2.5)[3.5],3,111550.344,10.0,2.0,3.0,,,,,,
3d^7(^4F)4f,(2.5)[3.5],4,111555.701,10.5,1.6,2.0,,,,,,
3d^7(^4F)4f,(2.5)[2.5],2,111556.446,9.3,1.4,4.0,,,,,,
3d^7(^4F)4f,(2.5)[2.5],3,111572.695,6.0,3.0,2.0,,,,,,
3d^7(^4F)4f,(2.5)[1.5],1,111562.737,8.1,1.4,3.0,,,,,,
3d^7(^4F)4f,(2.5)[1.5],2,111602.201,1.7,3.5,4.0,,,,,,
3d^7(^4F)4f,(2.5)[5.5],6,111586.397,10.0,2.0,1.0,,,,,,
3d^7(^4F)4f,(2.5)[5.5],5,111586.83,11.3,1.7,2.0,,,,,,
3d^7(^4F)4f,(2.5)[0.5],1,111622.997,-16.2,0.6,2.0,,,,,,
3d^7(^4P)5p,^3D,2,111866.302,10.0,4.0,1.0,,,,,,
3d^7(^4F)4f,(1.5)[3.5],4,111940.524,9.0,2.0,2.0,,,,,,
3d^7(^4F)4f,(1.5)[3.5],3,111949.701,8.9,1.8,3.0,,,,,,
3d^7(^4F)4f,(1.5)[2.5],2,111981.033,-0.5,2.8,4.0,,,,,,
3d^7(^4F)4f,(1.5)[2.5],3,111984.575,2.8,0.9,1.0,,,,,,
3d^7(^4F)4f,(1.5)[4.5],5,112000.519,13.7,1.0,3.0,,,,,,
3d^7(^4F)4f,(1.5)[4.5],4,112007.833,15.9,1.6,2.0,,,,,,
3d^7(^4F)4f,(1.5)[1.5],2,112036.179,-14.4,1.4,4.0,,,,,,
3d^7(^4F)4f,(1.5)[1.5],1,112041.595,-32.5,0.9,4.0,,,,,,


==> tab_columns.txt <==
tab1.txt: Hyperfine Structure Magnetic Interaction A Constants of the Even-parity Energy Levels of Co II
tab2.txt: Hyperfine Structure Magnetic Interaction A Constants of the Odd-parity Energy Levels of Co II

Descriptions below are the same for both tables.

Columns: Configuration,Term,J,Energy,A,Uncertainty,N,A.1,Uncertainty.1,note.1,A.2,Uncertainty.2,note.2

Units: -,-,-,/cm,mK,mK,-,mK,mK,-,mK,mK,-
(1 mK = 1 miliKayser = 10e-3/cm)

Table comments:
Energy level values were taken from Pickering et al. (1998), Pickering (1998a) and Pickering(1998b) with correction of $6.7$ parts in $10^8$ applied to place the levels on the revised wavenumber scale as recommended by Nave & Sansonetti (2011). N is the number of observed profiles used to determine the value and uncertainty of the A constants. Columns A.1 and Uncertainty.1 are values from Lawler et al. (2018). Columns A.2 and Uncertainty.2 are values from Bergemann et al. (2010). Columns note.1 and note.2 are tags for Lawler et al. (2018) and Bergemann et al. (2010) respectively in the sample tables.
